JWST reveals a population of ultra-red, flattened disk galaxies at 2<z<6 previously missed by HST

With just a month of data, JWST is already transforming our view of the Universe, revealing and resolving starlight in unprecedented populations of galaxies. Although ``HST-dark" galaxies have previously been detected at long wavelengths, these observations generally suffer from a lack of spatial resolution which limits our ability to characterize their sizes and morphologies. Here we report on a first view of starlight from a subset of the HST-dark population that are bright with JWST/NIRCam (4.4$\mu$m<24.5mag) and very faint or even invisible with HST ($<$1.6$\mu$m). In this Letter we focus on a dramatic and unanticipated population of physically extended galaxies ($\gtrsim$0.17''). These 12 galaxies have photometric redshifts $2<z<6$, high stellar masses $M_{\star}\gtrsim 10^{10}~M_{\odot}$, and significant dust-attenuated star formation. Surprisingly, the galaxies have elongated projected axis ratios at 4.4$\mu$m, suggesting that the population is disk-dominated or prolate. Most of the galaxies appear red at all radii, suggesting significant dust attenuation throughout. We refer to these red, disky, HST-dark galaxies as Ultra-red Flattened Objects (UFOs). With $r_e$(F444W)$\sim1-2$~kpc, the galaxies are similar in size to compact massive galaxies at $z\sim2$ and the cores of massive galaxies and S0s at $z\sim0$. The stellar masses, sizes, and morphologies of the sample suggest that some could be progenitors of lenticular or fast-rotating galaxies in the local Universe. The existence of this population suggests that our previous censuses of the universe may have missed massive, dusty edge-on disks, in addition to dust-obscured starbursts.

==> arxiv.txt <==

JWST reveals a population of ultra-red, flattened disk galaxies at $2\lesssim z \lesssim 6$ previously missed by HST

Erica J. Nelson,
Katherine A. Suess,
Rachel Bezanson,
Sedona H. Price,
Pieter van Dokkum,
Joel Leja,
Bingjie Wang
Katherine E. Whitaker,
Ivo Labb\'{e},
Laia Barrufet,
Gabriel Brammer,
Daniel J. Eisenstein,
Kasper E. Heintz,
Benjamin D. Johnson,
Elijah Mathews,
Tim B. Miller,
Pascal A. Oesch,
Lester Sandles,
David J. Setton,
Joshua S. Speagle, 
Sandro Tacchella,
Ken-ichi Tadaki,
Hannah \"Ubler
John Weaver


With just a month of data, JWST is already transforming our view of the Universe, revealing and resolving starlight in unprecedented populations of galaxies. Although ``HST-dark" galaxies have previously been detected at long wavelengths, these observations generally suffer from a lack of spatial resolution which limits our ability to characterize their sizes and morphologies.  Here we report on a first view of starlight from a subset of the HST-dark population that are bright with JWST/NIRCam (4.4$\mu$m<24.5mag) and very faint or even invisible with HST ($<$1.6$\mu$m). In this Letter we focus on a dramatic and unanticipated population of physically extended galaxies ($\gtrsim$0.17''). These 12 galaxies have photometric redshifts $2<z<6$, high stellar masses $M_{\star}\gtrsim 10^{10}~M_{\odot}$, and significant dust-attenuated star formation. Surprisingly, the galaxies have elongated projected axis ratios at 4.4$\mu$m, suggesting that the population is disk-dominated or prolate. Most of the galaxies appear red at all radii, suggesting significant dust attenuation throughout. We refer to these red, disky, HST-dark galaxies as Ultra-red Flattened Objects. With $r_e$(F444W)$\sim1-2$~kpc, the galaxies are similar in size to compact massive galaxies at $z\sim2$ and the cores of massive galaxies and S0s at $z\sim0$. The stellar masses, sizes, and morphologies of the sample suggest that some could be progenitors of lenticular or fast-rotating galaxies in the local Universe. The existence of this population suggests that our previous censuses of the universe may have missed massive, dusty edge-on disks, in addition to dust-obscured starbursts. 


==> names_and_affiliations.txt <==
\author[0000-0002-7524-374X]{Erica J. Nelson}
\affiliation{Department for Astrophysical and Planetary Science, University of Colorado, Boulder, CO 80309, USA}

\author[0000-0001-5063-8254]{Rachel Bezanson}
\affiliation{Department of Physics and Astronomy and PITT PACC, University of Pittsburgh, Pittsburgh, PA 15260, USA}

\author[0000-0002-1714-1905]{Katherine A. Suess}
\affiliation{Department of Astronomy and Astrophysics, University of California, Santa Cruz, 1156 High Street, Santa Cruz, CA 95064 USA}
\affiliation{Kavli Institute for Particle Astrophysics and Cosmology and Department of Physics, Stanford University, Stanford, CA 94305, USA}

\author[0000-0002-0108-4176]{Sedona H. Price}
\affiliation{Max-Planck-Institut f\"{u}r extraterrestrische Physik (MPE), Giessenbachstr. 1, D-85748 Garching, Germany}

\author[0000-0002-8282-9888]{Pieter van Dokkum}
\affiliation{Astronomy Department, Yale University, 52 Hillhouse Ave,
New Haven, CT 06511, USA}

\author[0000-0001-6755-1315]{Joel Leja}
\affiliation{Department of Astronomy \& Astrophysics, The Pennsylvania
State University, University Park, PA 16802, USA}
\affiliation{Institute for Computational \& Data Sciences, The Pennsylvania State University, University Park, PA, USA}
\affiliation{Institute for Gravitation and the Cosmos, The Pennsylvania State University, University Park, PA 16802, USA}



\author[0000-0001-9269-5046]{Bingjie Wang (\begin{CJK*}{UTF8}{gbsn}王冰洁\ignorespacesafterend\end{CJK*})}
\affiliation{Department of Astronomy \& Astrophysics, The Pennsylvania
State University, University Park, PA 16802, USA}
\affiliation{Institute for Computational \& Data Sciences, The Pennsylvania State University, University Park, PA, USA}
\affiliation{Institute for Gravitation and the Cosmos, The Pennsylvania State University, University Park, PA 16802, USA}

\author[0000-0001-7160-3632]{Katherine E. Whitaker}
\affil{Department of Astronomy, University of Massachusetts, Amherst, MA 01003, USA}
\affil{Cosmic Dawn Center (DAWN), Denmark}

\author[0000-0002-2057-5376]{Ivo Labb\'{e}} 
\affiliation{Centre for Astrophysics and Supercomputing, Swinburne University of Technology, Melbourne, VIC 3122, Australia}

\author[0000-0003-2680-005X]{Gabriel Brammer}
\affiliation{Cosmic Dawn Center (DAWN), Niels Bohr Institute, University of Copenhagen, Jagtvej 128, K\o benhavn N, DK-2200, Denmark}

\author[0000-0003-4075-7393]{David J. Setton}
\affiliation{Department of Physics and Astronomy and PITT PACC, University of Pittsburgh, Pittsburgh, PA 15260, USA}



\author[0000-0003-0384-0681]{Elijah Mathews}
\affiliation{Department of Astronomy \& Astrophysics, The Pennsylvania
State University, University Park, PA 16802, USA}
\affiliation{Institute for Computational \& Data Sciences, The Pennsylvania State University, University Park, PA, USA}
\affiliation{Institute for Gravitation and the Cosmos, The Pennsylvania State University, University Park, PA 16802, USA}

\author[0000-0003-1641-6185]{Laia Barrufet}
\affiliation{Department of Astronomy, University of Geneva, Chemin Pegasi 51, 1290 Versoix, Switzerland}

\author[0000-0002-9389-7413]{Kasper E. Heintz}
\affiliation{Cosmic Dawn Center (DAWN), Niels Bohr Institute, University of Copenhagen, Jagtvej 128, DK-2200 Copenhagen N, Denmark}

\author[0000-0002-9280-7594]{Benjamin~D.~Johnson}
\affiliation{Center for Astrophysics $|$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA}

\author[0000-0001-8367-6265]{Tim B. Miller}
\affiliation{Astronomy Department, Yale University, 52 Hillhouse Ave,
New Haven, CT 06511, USA}

% \author[0000-0003-2573-9832]{Joshua S. Speagle (\begin{CJK*}{UTF8}{gbsn}沈佳士\ignorespacesafterend\end{CJK*})}
% \affiliation{David A. Dunlap Department of Astronomy \& Astrophysics, University of Toronto, 50 St George Street, Toronto ON M5S 3H4, Canada}
% \affiliation{Dunlap Institute for Astronomy \& Astrophysics, University of Toronto, 50 St George Street, Toronto, ON M5S 3H4, Canada}
% \affiliation{Department of Statistical Sciences, University of Toronto, 100 St George St, Toronto, ON M5S 3G3, Canada}

\author[0000-0002-8224-4505]{Sandro Tacchella}
\affiliation{Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge, CB3 0HA, UK}
\affiliation{Cavendish Laboratory, University of Cambridge, 19 JJ Thomson Avenue, Cambridge, CB3 0HE, UK}


\author[0000-0003-1614-196X]{John.~R.~Weaver}
\affiliation{Department of Astronomy, University of Massachusetts, Amherst, MA 01003, USA}

\author[0000-0001-5851-6649]{Pascal A. Oesch}
\affiliation{Department of Astronomy, University of Geneva, Chemin Pegasi 51, 1290 Versoix, Switzerland}
\affiliation{Cosmic Dawn Center (DAWN), Niels Bohr Institute, University of Copenhagen, Jagtvej 128, K\o benhavn N, DK-2200, Denmark}






\author[0000-0001-9728-8909]{Ken-ichi Tadaki}
\affiliation{National Astronomical Observatory of Japan, 2-21-1 Osawa, Mitaka, Tokyo 181-8588, Japan}

\author[0000-0003-4891-0794]{Hannah \"Ubler}
\affiliation{Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge, CB3 0HA, UK}
\affiliation{Cavendish Laboratory - Astrophysics Group, University of Cambridge, 19 JJ Thompson Avenue, Cambridge, CB3 0HE, UK}

\author[0000-0001-9276-7062]{Lester Sandles}
\affiliation{Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge, CB3 0HA, UK}
\affiliation{Cavendish Laboratory, University of Cambridge, 19 JJ Thomson Avenue, Cambridge, CB3 0HE, UK}

Daniel J. Eisenstein
Center for Astrophysics $|$ Harvard \& Smithsonian, 60 Garden St., Cambridge MA 02138
ORCID: 0000-0002-2929-3121

==> notes_from_relevant_papers.txt <==

Gullberg 2019

We present an analysis of the morphology and profiles of the dust continuum emission in 153 bright sub-millimetre galaxies (SMGs) detected with ALMA at signal to noise ratios of > 8 in high-resolution 0′.′18 (∼ 1 kpc) 870 μm maps. We measure sizes, shapes and light profiles for the rest-frame far-infrared emission from these luminous star- forming systems and derive a median effective radius (Re) of 0′.′10 ± 0′.′04 for our sample with a median flux of S870= 5.6 ± 0.2 mJy. We find that the apparent axial ratio (b/a) distribution of the SMGs peaks at b/a ∼ 0.63 ± 0.02 and is best described by triaxial morphologies, while their emission profiles are best fit by a S ́ersic model with n ≃ 1.0 ± 0.1, similar to exponential discs. This combination of triaxiality and n ∼ 1 S ́ersic index are characteristic of bars and we suggest that the bulk of the 870 μm dust continuum emission in the central ∼ 2 kpc of these galaxies arises from bar-like structures. As such we caution against using the orientation of shape of the bright dust continuum emission at �� resolution to assess either the orientation of any disc on the sky or tits inclination. By stacking our 870 μm maps we recover faint extended dust continuum emission on ∼ 4 kpc scales which contributes 13 ± 1% of the total 870 μm emission. The scale of this extended emission is similar to that seen for the molecular gas and rest-frame optical light in these systems, suggesting that it represents an extended dust and gas disc at radii larger than the more active bar component. Including this component in our estimated size of the sources we derive a typical effective radius of ≃ 0′.′15 ± 0′.′05 or 1.2 ± 0.4 kpc. Our results suggest that kpc-scale bars are ubiquitous features of high star-formation rate systems at z ≫ 1, while these systems also contain fainter and more extended gas and stellar envelopes. We suggest that these features, seen some 10–12Gyrs ago, represent the formation phase of the earliest galactic-scale components: stellar bulges.
